Tensor-based multiscale method for diffusion problems in quasi-periodic heterogeneous media

This paper proposes to address the issue of complexity reduction for the numerical simulation of multiscale media in a quasi-periodic setting. We consider a stationary elliptic diffusion equation defined on a domain $D$ such that $\overline{D}$ is the union of cells $\{\overline{D_i}\}_{i\in I}$ and we introduce a two-scale representation by identifying any function $v(x)$ defined on $D$ with a bi-variate function $v(i,y)$, where $i \in I$ relates to the index of the cell containing the point $x$ and $y \in Y$ relates to a local coordinate in a reference cell $Y$. We introduce a weak formulation of the problem in a broken Sobolev space $V(D)$ using a discontinuous Galerkin framework. The problem is then interpreted as a tensor-structured equation by identifying $V(D)$ with a tensor product space $\mathbb{R}^I \otimes V(Y)$ of functions defined over the product set $I\times Y$. Tensor numerical methods are then used in order to exploit approximability properties of quasi-periodic solutions by low-rank tensors.

==> cookies.tikz <==
\begin{tikzpicture}

\draw [fill=TolLightBlue] (0,0) rectangle (5,5);

\foreach \i in {0,...,4}
  \foreach \j in {0,...,4} {
    \ifthenelse{\NOT \(2 = \i \AND 3 = \j\)}{\draw [fill=black] (\i+.5,\j+.5) circle [radius=.3];}{}
  }

\end{tikzpicture}

%%% Local Variables:
%%% mode: latex
%%% TeX-master: "1710.08307"
%%% End:


==> mesh-exploded-view.tikz <==
\begin{tikzpicture}
  
  \foreach \i in {0,...,2}
  \foreach \j[evaluate={\Name=int(\i+1+3*\j)}] in {0,...,2}{%
    \fill [cyan] (\i+.1,\j+.1) rectangle (\i+.9,\j+.9);
    \draw [dashed,thick] (\i+.1,\j+.1) rectangle (\i+.9,\j+.9);
    \node at (\i+.5,\j+.5) {\Name};
}%

\end{tikzpicture}%

%%% Local Variables:
%%% mode: latex
%%% TeX-master: "1710.08307"
%%% End:

==> mesh_cell.tikz <==
\begin{tikzpicture}
  \draw[TolLightBlue] (0,0) grid[step=.05] (1,1);
\end{tikzpicture}%

%%% Local Variables:
%%% mode: latex
%%% TeX-master: "1710.08307"
%%% End:

==> mesh_multi-cells.tikz <==
\begin{tikzpicture}
  \draw[TolLightBlue] (0,0) grid[step=.05] (2,2);
  \draw[dashed] (0,2) -- (2,2) -- (2,0);
  \draw[dashed] (1,0) -- (1,2);
  \draw[dashed] (0,1) -- (2,1);
\end{tikzpicture}%

%%% Local Variables:
%%% mode: latex
%%% TeX-master: "1710.08307"
%%% End:

==> meso-mesh.tikz <==
\begin{tikzpicture}

\draw [fill=TolLightBlue] (0,0) rectangle (5,5);

\foreach \i in {1,...,4}{\draw [dashed] (\i,0) -- (\i,5);}
\foreach \j in {1,...,4}{\draw [dashed] (0,\j) -- (5,\j);}

\end{tikzpicture}

%%% Local Variables:
%%% mode: latex
%%% TeX-master: "1710.08307"
%%% End:

